Does it matter how well I know what you're thinking? Opponent Modelling in an RTS game

Opponent Modelling tries to predict the future actions of opponents, and is required to perform well in multi-player games. There is a deep literature on learning an opponent model, but much less on how accurate such models must be to be useful. We investigate the sensitivity of Monte Carlo Tree Search (MCTS) and a Rolling Horizon Evolutionary Algorithm (RHEA) to the accuracy of their modelling of the opponent in a simple Real-Time Strategy game. We find that in this domain RHEA is much more sensitive to the accuracy of an opponent model than MCTS. MCTS generally does better even with an inaccurate model, while this will degrade RHEA's performance. We show that faced with an unknown opponent and a low computational budget it is better not to use any explicit model with RHEA, and to model the opponent's actions within the tree as part of the MCTS algorithm.

==> LogBook.txt <==
22-Nov
I have now integrated the original Fast PlanetWars and Asteroids into my main repository so I can run ParameterSearch on them. I have added kExplore=, T= and game= optional arguments to ParameterSearch.jar
RHEASimple has been added as an algorithm to be used with the action-per-tick model used in these two.
Now running the first set of experiments - 288 runs on the reduced searchSpace of the original Lucas et al. papers. This is using kExplore=1.0 (as per original), and T=30. With only 288 total runs, T=30 is a bit high, so I would like to try with T=10 tomorrow as well, repeating the whole set.

I now need to find some adversarial functions to use...implement these as a 'Game', and that should be all the code I need to write....

24-Nov
And added PWResultsAnalysis function to get nice results.
alias PWResultAnalysis="sed 's/^.*: //' | sed 's/\.0, //g' | sed 's/0\./ 0./'"

25-Nov
Asteroids is now running - having fixed the 'bug' that meant ticks were being measured when meaningful stuff happened in the underlying forward model.
All of PlanetWars288 now complete...but before I analyse the results, I want to make progress with the Introduction/Literature Review

...
And the classic. I have realised that I am not using resample in EvoAgent at all - I vaguely recall hacking out this code....
Which means I need to re-implement this, and then re-run *everything*. Sigh!

sed 's/\([0123]\), /\1/g' | sed 's/ has mean score /, /' | sed 's/^0/4/' | sed 's/^1/5/' | sed 's/^2/6/' 
